Gegelati: Lightweight Artificial Intelligence through Generic and Evolvable Tangled Program Graphs

Tangled Program Graph (TPG) is a reinforcement learning technique based on genetic programming concepts. On state-of-the-art learning environments, TPGs have been shown to offer comparable competence with Deep Neural Networks (DNNs), for a fraction of their computational and storage cost. This lightness of TPGs, both for training and inference, makes them an interesting model to implement Artificial Intelligences (AIs) on embedded systems with limited computational and storage resources. In this paper, we introduce the Gegelati library for TPGs. Besides introducing the general concepts and features of the library, two main contributions are detailed in the paper: 1/ The parallelization of the deterministic training process of TPGs, for supporting heterogeneous Multiprocessor Systems-on-Chips (MPSoCs). 2/ The support for customizable instruction sets and data types within the genetically evolved programs of the TPG model. The scalability of the parallel training process is demonstrated through experiments on architectures ranging from a high-end 24-core processor to a low-power heterogeneous MPSoC. The impact of customizable instructions on the outcome of a training process is demonstrated on a state-of-the-art reinforcement learning environment. CCS Concepts: $\bullet$ Computer systems organization $\rightarrow$ Embedded systems; $\bullet$ Computing methodologies $\rightarrow$ Machine learning.

==> avgSpeedup24.txt <==
1	1
2	2.02548087081815
3	2.97403046817981
4	3.89578772954304
5	4.78572219628803
6	5.61603054774514
7	6.40840418904924
8	7.2235762027662
9	7.75949425237898
10	8.86967122551687
11	9.40010567634053
12	10.3378843078898
13	10.9162007989368
14	11.5174122682446
15	12.4307342562614
16	13.5127178779301
17	13.8704259636259
18	15.1108364470123
19	15.329226737448
20	16.0275891461144
21	17.3894253364163
22	17.8635253987737
23	17.820185393206
24	18.9024173790691



==> avgSpeedup4.txt <==
1	1
2	1.74278337086365
3	2.22262025924115
4	2.61114780238128


==> avgSpeedupOdroid.txt <==
1	1
2	1.7222777
3	2.148444135
4	2.323716378
5	2.817245984
6	3.268196508
7	3.694759602
8	4.120934021






==> maxSpeedup24.txt <==
1	1.1029971636599
2	2.1951029076208
3	3.2229687556219
4	4.23933521283145
5	5.19048108998167
6	6.09521138776658
7	6.84213496357912
8	8.22834492129215
9	8.70679270104337
10	9.53666500128264
11	10.3683062776961
12	11.0462369263969
13	12.0761851749803
14	13.2653541123583
15	13.5382815996972
16	14.5896742092605
17	15.3864452999055
18	16.3105989311824
19	16.4540695466805
20	17.5992888920547
21	18.7155722681025
22	19.3157113211569
23	19.5920078592251
24	20.4145376540493


==> maxSpeedup4.txt <==
1	1.09389324490267
2	1.8890491814477
3	2.47665639889013
4	2.83152890912361


==> maxSpeedupOdroid.txt <==
1	1.1248351
2	1.93391947
3	2.355970879
4	2.490155801
5	3.056041044
6	3.565900579
7	4.069106225
8	4.536173062


==> minSpeedup24.txt <==
1	0.874927345239437
2	1.83453802552128
3	2.65595909757796
4	3.58062611595402
5	4.4666793327517
6	5.08179919588868
7	5.92324799976575
8	6.6830973875097
9	6.90349805662483
10	8.14714073307097
11	8.53761554139217
12	9.42293501079885
13	10.2223022481328
14	10.4775314153117
15	11.0425114592648
16	12.7722794120321
17	12.4822728759131
18	13.907129256955
19	14.2890146063427
20	14.6509078294268
21	16.377472674965
22	16.3899773920348
23	16.2650213720019
24	17.6867155813824


==> minSpeedup4.txt <==
1	0.888959820974594
2	1.59599030769145
3	1.95696675413007
4	2.40451959975083


==> minSpeedupOdroid.txt <==
1	0.816603895
2	1.500336101
3	2.030236714
4	2.168447823
5	2.681178366
6	3.044186373
7	3.36375564
8	3.703231977


==> withInstructions.txt <==
Gen	AvgMax
0	324
1	446
2	772
3	894
4	894
5	1130
6	1242
7	1242
8	1130
9	1132
10	1370
11	1370
12	1604
13	1616
14	1572
15	1616
16	1640
17	1726
18	1726
19	1840
20	1850
21	1850
22	2030
23	2060
24	2182
25	2190
26	2296
27	2132
28	2346
29	2346
30	2358
31	2710
32	2842
33	2842
34	3034
35	3256
36	3262
37	3296
38	3296
39	3296
40	3296
41	3364
42	3364
43	3364
44	3364
45	3408
46	3408
47	3464
48	3464
49	3576
50	3576
51	3592
52	3592
53	3592
54	3592
55	3592
56	3592
57	3854
58	3870
59	3882
60	3882
61	3932
62	3932
63	3964
64	3964
65	3964
66	3964
67	3932
68	3942
69	3942
70	4130
71	4130
72	4130
73	4130
74	4130
75	4096
76	3904
77	3904
78	3904
79	4156
80	4156
81	4156
82	3904
83	3908
84	3908
85	3910
86	4162
87	4162
88	4162
89	4162
90	4162
91	4162
92	4162
93	4162
94	4162
95	4162
96	4482
97	4522
98	4522
99	4522
100	4522
101	4350
102	4522
103	4568
104	4568
105	4396
106	4396
107	4568
108	4568
109	4568
110	4612
111	4612
112	4612
113	4568
114	4612
115	4612
116	4612
117	4612
118	4612
119	4612
120	4612
121	4612
122	4612
123	4612
124	4618
125	4618
126	4746
127	4746
128	4618
129	4714
130	4704
131	4714
132	4776
133	4780
134	4780
135	5002
136	5008
137	5008
138	5050
139	5050
140	5050
141	5050
142	5106
143	5218
144	5218
145	5218
146	5218
147	5218
148	5218
149	5222
150	5224
151	5256
152	5256
153	5256
154	5258
155	5250
156	5256
157	5718
158	5718
159	5718
160	5718
161	5718
162	5726
163	5728
164	5728
165	5744
166	5744
167	5744
168	5704
169	5704
170	5704
171	5754
172	5794
173	5794
174	5794
175	5794
176	5798
177	5798
178	5794
179	5910
180	5910
181	5870
182	5912
183	5912
184	5912
185	5934
186	5934
187	5918
188	5934
189	5948
190	5948
191	5934
192	5948
193	5968
194	6126
195	6126
196	6126
197	6126
198	6126
199	6126
200	6126
201	6126
202	6126
203	6126
204	6126
205	6126
206	6126
207	6126
208	6126
209	6126
210	6126
211	6126
212	6130
213	6130
214	6134
215	6130
216	6130
217	6130
218	6126
219	6130
220	6134
221	6134
222	6218
223	6218
224	6222
225	6222
226	6222
227	6222
228	6292
229	6272
230	6284
231	6400
232	6400
233	6400
234	6400
235	6400
236	6406
237	6400
238	6400
239	6400
240	6406
241	6406
242	6406
243	6406
244	6448
245	6406
246	6448
247	6448
248	6448
249	6448
250	6548
251	6548
252	6548
253	6548
254	6548
255	6966
256	6966
257	6548
258	6548
259	6548
260	6548
261	6548
262	6966
263	6966
264	6966
265	6966
266	6966
267	6972
268	6972
269	6972
270	6972
271	6972
272	6972
273	7026
274	7026
275	7026
276	6624
277	6608
278	6624
279	7026
280	7026
281	7026
282	7026
283	7026
284	7026
285	7006
286	7026
287	7026
288	7026
289	7026
290	7026
291	7026
292	7026
293	7026
294	7026
295	7026
296	7026
297	7026
298	7026
299	7026
300	7026
301	7034
302	7034
303	7034
304	7034
305	7034
306	7034
307	7044
308	7044
309	7044
310	7044
311	7044
312	7044
313	7044
314	7066
315	7066
316	7066
317	7066
318	7066
319	7066
320	7066
321	7066
322	7066
323	7074
324	7060
325	7060
326	7060
327	7060
328	7060
329	7060
330	7570
331	7604
332	7622
333	7596
334	7596
335	7594
336	7596
337	7596
338	7596
339	7596
340	7596
341	7596
342	7586
343	7594
344	7594
345	7594
346	7594
347	7596
348	7596
349	7596
350	7594
351	7610
352	7616
353	7616
354	7616
355	7616
356	7642
357	7654
358	7654
359	7654
360	7654
361	7654
362	7654
363	7654
364	7654
365	7654
366	7654
367	7654
368	7654
369	7654
370	7654
371	7654
372	7654
373	7654
374	7660
375	7660
376	7660
377	7660
378	7692
379	7692
380	7704
381	7732
382	7732
383	7732
384	7704
385	7732
386	7732
387	7726
388	7732
389	7732
390	7732
391	7732
392	7732
393	7734
394	7734
395	7734
396	7734
397	7734
398	8022
399	8042


==> withInstructionsAvg.txt <==
0	324
1	446
2	772
3	894
4	894
5	1130
6	1242
7	1242
8	1130
9	1132
10	1370
11	1370
12	1604
13	1616
14	1572
15	1616
16	1640
17	1726
18	1726
19	1840
20	1850
21	1850
22	2030
23	2060
24	2182
25	2190
26	2296
27	2132
28	2346
29	2346
30	2358
31	2710
32	2842
33	2842
34	3034
35	3256
36	3262
37	3296
38	3296
39	3296
40	3296
41	3364
42	3364
43	3364
44	3364
45	3408
46	3408
47	3464
48	3464
49	3576
50	3576
51	3592
52	3592
53	3592
54	3592
55	3592
56	3592
57	3854
58	3870
59	3882
60	3882
61	3932
62	3932
63	3964
64	3964
65	3964
66	3964
67	3932
68	3942
69	3942
70	4130
71	4130
72	4130
73	4130
74	4130
75	4096
76	3904
77	3904
78	3904
79	4156
80	4156
81	4156
82	3904
83	3908
84	3908
85	3910
86	4162
87	4162
88	4162
89	4162
90	4162
91	4162
92	4162
93	4162
94	4162
95	4162
96	4482
97	4522
98	4522
99	4522
100	4522
101	4350
102	4522
103	4568
104	4568
105	4396
106	4396
107	4568
108	4568
109	4568
110	4612
111	4612
112	4612
113	4568
114	4612
115	4612
116	4612
117	4612
118	4612
119	4612
120	4612
121	4612
122	4612
123	4612
124	4618
125	4618
126	4746
127	4746
128	4618
129	4714
130	4704
131	4714
132	4776
133	4780
134	4780
135	5002
136	5008
137	5008
138	5050
139	5050
140	5050
141	5050
142	5106
143	5218
144	5218
145	5218
146	5218
147	5218
148	5218
149	5222
150	5224
151	5256
152	5256
153	5256
154	5258
155	5250
156	5256
157	5718
158	5718
159	5718
160	5718
161	5718
162	5726
163	5728
164	5728
165	5744
166	5744
167	5744
168	5704
169	5704
170	5704
171	5754
172	5794
173	5794
174	5794
175	5794
176	5798
177	5798
178	5794
179	5910
180	5910
181	5870
182	5912
183	5912
184	5912
185	5934
186	5934
187	5918
188	5934
189	5948
190	5948
191	5934
192	5948
193	5968
194	6126
195	6126
196	6126
197	6126
198	6126
199	6126
200	6126
201	6126
202	6126
203	6126
204	6126
205	6126
206	6126
207	6126
208	6126
209	6126
210	6126
211	6126
212	6130
213	6130
214	6134
215	6130
216	6130
217	6130
218	6126
219	6130
220	6134
221	6134
222	6218
223	6218
224	6222
225	6222
226	6222
227	6222
228	6292
229	6272
230	6284
231	6400
232	6400
233	6400
234	6400
235	6400
236	6406
237	6400
238	6400
239	6400
240	6406
241	6406
242	6406
243	6406
244	6448
245	6406
246	6448
247	6448
248	6448
249	6448
250	6548
251	6548
252	6548
253	6548
254	6548
255	6966
256	6966
257	6548
258	6548
259	6548
260	6548
261	6548
262	6966
263	6966
264	6966
265	6966
266	6966
267	6972
268	6972
269	6972
270	6972
271	6972
272	6972
273	7026
274	7026
275	7026
276	6624
277	6608
278	6624
279	7026
280	7026
281	7026
282	7026
283	7026
284	7026
285	7006
286	7026
287	7026
288	7026
289	7026
290	7026
291	7026
292	7026
293	7026
294	7026
295	7026
296	7026
297	7026
298	7026
299	7026
300	7026
301	7034
302	7034
303	7034
304	7034
305	7034
306	7034
307	7044
308	7044
309	7044
310	7044
311	7044
312	7044
313	7044
314	7066
315	7066
316	7066
317	7066
318	7066
319	7066
320	7066
321	7066
322	7066
323	7074
324	7060
325	7060
326	7060
327	7060
328	7060
329	7060
330	7570
331	7604
332	7622
333	7596
334	7596
335	7594
336	7596
337	7596
338	7596
339	7596
340	7596
341	7596
342	7586
343	7594
344	7594
345	7594
346	7594
347	7596
348	7596
349	7596
350	7594
351	7610
352	7616
353	7616
354	7616
355	7616
356	7642
357	7654
358	7654
359	7654
360	7654
361	7654
362	7654
363	7654
364	7654
365	7654
366	7654
367	7654
368	7654
369	7654
370	7654
371	7654
372	7654
373	7654
374	7660
375	7660
376	7660
377	7660
378	7692
379	7692
380	7704
381	7732
382	7732
383	7732
384	7704
385	7732
386	7732
387	7726
388	7732
389	7732
390	7732
391	7732
392	7732
393	7734
394	7734
395	7734
396	7734
397	7734
398	8022
399	8042


==> withInstructionsMax.txt <==
0	780
1	780
2	2400
3	2400
4	2400
5	2400
6	2400
7	2400
8	2400
9	2400
10	2410
11	2410
12	3000
13	3000
14	3000
15	3000
16	3000
17	3000
18	3000
19	3510
20	3560
21	3560
22	3560
23	3560
24	3560
25	3560
26	3510
27	3590
28	3590
29	3590
30	3590
31	3600
32	3930
33	3930
34	3930
35	3930
36	3930
37	3930
38	3930
39	3930
40	3930
41	3930
42	3930
43	3930
44	3930
45	3930
46	3930
47	3930
48	3930
49	3930
50	3930
51	3930
52	3930
53	3930
54	3930
55	3930
56	3930
57	4560
58	4560
59	4560
60	4560
61	4560
62	4560
63	4560
64	4560
65	4560
66	4560
67	4560
68	4560
69	4560
70	4590
71	4590
72	4590
73	4590
74	4590
75	4590
76	4590
77	4590
78	4590
79	4590
80	4590
81	4590
82	4590
83	4590
84	4590
85	4590
86	4590
87	4590
88	4590
89	4590
90	4590
91	4590
92	4590
93	4590
94	4590
95	4590
96	5530
97	5530
98	5530
99	5530
100	5530
101	4670
102	5530
103	5530
104	5530
105	4840
106	4840
107	5530
108	5530
109	5530
110	5530
111	5530
112	5530
113	5530
114	5530
115	5530
116	5530
117	5530
118	5530
119	5530
120	5530
121	5530
122	5530
123	5530
124	5530
125	5530
126	5530
127	5530
128	5530
129	5530
130	5530
131	5530
132	5530
133	5550
134	5550
135	5760
136	5760
137	5760
138	5760
139	5760
140	5760
141	5760
142	6040
143	6320
144	6320
145	6320
146	6320
147	6320
148	6320
149	6320
150	6320
151	6320
152	6320
153	6320
154	6320
155	6320
156	6320
157	7980
158	7980
159	7980
160	7980
161	7980
162	7980
163	7980
164	7980
165	7980
166	7980
167	7980
168	7980
169	7980
170	7980
171	8230
172	8230
173	8230
174	8230
175	8230
176	8230
177	8230
178	8230
179	8230
180	8230
181	8230
182	8230
183	8230
184	8230
185	8230
186	8230
187	8230
188	8230
189	8230
190	8230
191	8230
192	8230
193	8330
194	8330
195	8330
196	8330
197	8330
198	8330
199	8330
200	8330
201	8330
202	8330
203	8330
204	8330
205	8330
206	8330
207	8330
208	8330
209	8330
210	8330
211	8330
212	8330
213	8330
214	8330
215	8330
216	8330
217	8330
218	8330
219	8330
220	8330
221	8330
222	8330
223	8330
224	8330
225	8330
226	8330
227	8330
228	8580
229	8580
230	8580
231	8580
232	8580
233	8580
234	8580
235	8580
236	8580
237	8580
238	8580
239	8580
240	8580
241	8580
242	8580
243	8580
244	8580
245	8580
246	8580
247	8580
248	8580
249	8580
250	8580
251	8580
252	8580
253	8580
254	8580
255	9000
256	9000
257	8580
258	8580
259	8580
260	8580
261	8580
262	9000
263	9000
264	9000
265	9000
266	9000
267	9000
268	9000
269	9000
270	9000
271	9000
272	9000
273	9000
274	9000
275	9000
276	8580
277	8580
278	8580
279	9000
280	9000
281	9000
282	9000
283	9000
284	9000
285	9000
286	9000
287	9000
288	9000
289	9000
290	9000
291	9000
292	9000
293	9000
294	9000
295	9000
296	9000
297	9000
298	9000
299	9000
300	9000
301	9000
302	9000
303	9000
304	9000
305	9000
306	9000
307	9050
308	9050
309	9050
310	9050
311	9050
312	9050
313	9050
314	9050
315	9050
316	9050
317	9050
318	9050
319	9050
320	9050
321	9050
322	9050
323	9050
324	9050
325	9050
326	9050
327	9050
328	9050
329	9050
330	9050
331	9050
332	9100
333	9100
334	9100
335	9090
336	9100
337	9100
338	9100
339	9100
340	9100
341	9100
342	9050
343	9090
344	9090
345	9090
346	9090
347	9100
348	9100
349	9100
350	9090
351	9100
352	9100
353	9100
354	9100
355	9100
356	9100
357	9100
358	9100
359	9100
360	9100
361	9100
362	9100
363	9100
364	9100
365	9100
366	9100
367	9100
368	9100
369	9100
370	9100
371	9100
372	9100
373	9100
374	9100
375	9100
376	9100
377	9100
378	9100
379	9100
380	9100
381	9100
382	9100
383	9100
384	9100
385	9100
386	9100
387	9100
388	9100
389	9100
390	9100
391	9100
392	9100
393	9100
394	9100
395	9100
396	9100
397	9100
398	9100
399	9100


==> withInstructionsMin.txt <==
0	160
1	220
2	200
3	230
4	230
5	260
6	820
7	820
8	260
9	270
10	260
11	260
12	800
13	830
14	760
15	830
16	830
17	830
18	830
19	830
20	830
21	830
22	830
23	980
24	980
25	980
26	1020
27	1020
28	1020
29	1020
30	1020
31	1560
32	1560
33	1560
34	1560
35	2670
36	2670
37	2670
38	2670
39	2670
40	2670
41	2900
42	2900
43	2900
44	2900
45	2990
46	2990
47	3110
48	3110
49	3190
50	3190
51	3190
52	3190
53	3190
54	3190
55	3190
56	3190
57	3300
58	3300
59	3300
60	3300
61	3320
62	3320
63	3480
64	3480
65	3480
66	3480
67	3320
68	3320
69	3320
70	3480
71	3480
72	3480
73	3480
74	3480
75	3310
76	3300
77	3300
78	3300
79	3480
80	3480
81	3480
82	3300
83	3300
84	3300
85	3300
86	3480
87	3480
88	3480
89	3480
90	3480
91	3480
92	3480
93	3480
94	3480
95	3480
96	3480
97	3480
98	3480
99	3480
100	3480
101	3480
102	3480
103	3480
104	3480
105	3480
106	3480
107	3480
108	3480
109	3480
110	3480
111	3480
112	3480
113	3480
114	3480
115	3480
116	3480
117	3480
118	3480
119	3480
120	3480
121	3480
122	3480
123	3480
124	3510
125	3510
126	3510
127	3510
128	3510
129	3510
130	3510
131	3510
132	3510
133	3510
134	3510
135	3510
136	3540
137	3540
138	3540
139	3540
140	3540
141	3540
142	3540
143	3540
144	3540
145	3540
146	3540
147	3540
148	3540
149	3540
150	3540
151	3540
152	3540
153	3540
154	3540
155	3540
156	3540
157	3540
158	3540
159	3540
160	3540
161	3540
162	3580
163	3590
164	3590
165	3590
166	3590
167	3590
168	3590
169	3590
170	3590
171	3590
172	3590
173	3590
174	3590
175	3590
176	3610
177	3610
178	3590
179	3610
180	3610
181	3610
182	3620
183	3620
184	3620
185	3730
186	3730
187	3650
188	3730
189	3730
190	3730
191	3730
192	3730
193	3730
194	4520
195	4520
196	4520
197	4520
198	4520
199	4520
200	4520
201	4520
202	4520
203	4520
204	4520
205	4520
206	4520
207	4520
208	4520
209	4520
210	4520
211	4520
212	4520
213	4520
214	4520
215	4520
216	4520
217	4520
218	4520
219	4520
220	4520
221	4520
222	4940
223	4940
224	4940
225	4940
226	4940
227	4940
228	4940
229	4940
230	4940
231	5350
232	5350
233	5350
234	5350
235	5350
236	5350
237	5350
238	5350
239	5350
240	5350
241	5350
242	5350
243	5350
244	5350
245	5350
246	5350
247	5350
248	5350
249	5350
250	5350
251	5350
252	5350
253	5350
254	5350
255	5350
256	5350
257	5350
258	5350
259	5350
260	5350
261	5350
262	5350
263	5350
264	5350
265	5350
266	5350
267	5350
268	5350
269	5350
270	5350
271	5350
272	5350
273	5350
274	5350
275	5350
276	5350
277	5350
278	5350
279	5350
280	5350
281	5350
282	5350
283	5350
284	5350
285	5350
286	5350
287	5350
288	5350
289	5350
290	5350
291	5350
292	5350
293	5350
294	5350
295	5350
296	5350
297	5350
298	5350
299	5350
300	5350
301	5350
302	5350
303	5350
304	5350
305	5350
306	5350
307	5350
308	5350
309	5350
310	5350
311	5350
312	5350
313	5350
314	5350
315	5350
316	5350
317	5350
318	5350
319	5350
320	5350
321	5350
322	5350
323	5390
324	5390
325	5390
326	5390
327	5390
328	5390
329	5390
330	5920
331	5920
332	5960
333	5960
334	5960
335	5960
336	5960
337	5960
338	5960
339	5960
340	5960
341	5960
342	5960
343	5960
344	5960
345	5960
346	5960
347	5960
348	5960
349	5960
350	5960
351	6030
352	6060
353	6060
354	6060
355	6060
356	6060
357	6120
358	6120
359	6120
360	6120
361	6120
362	6120
363	6120
364	6120
365	6120
366	6120
367	6120
368	6120
369	6120
370	6120
371	6120
372	6120
373	6120
374	6150
375	6150
376	6150
377	6150
378	6310
379	6310
380	6310
381	6450
382	6450
383	6450
384	6310
385	6450
386	6450
387	6450
388	6450
389	6450
390	6450
391	6450
392	6450
393	6450
394	6450
395	6450
396	6450
397	6450
398	6450
399	6450


==> withInstructionsMinMax.txt <==
0	780
1	780
2	2400
3	2400
4	2400
5	2400
6	2400
7	2400
8	2400
9	2400
10	2410
11	2410
12	3000
13	3000
14	3000
15	3000
16	3000
17	3000
18	3000
19	3510
20	3560
21	3560
22	3560
23	3560
24	3560
25	3560
26	3510
27	3590
28	3590
29	3590
30	3590
31	3600
32	3930
33	3930
34	3930
35	3930
36	3930
37	3930
38	3930
39	3930
40	3930
41	3930
42	3930
43	3930
44	3930
45	3930
46	3930
47	3930
48	3930
49	3930
50	3930
51	3930
52	3930
53	3930
54	3930
55	3930
56	3930
57	4560
58	4560
59	4560
60	4560
61	4560
62	4560
63	4560
64	4560
65	4560
66	4560
67	4560
68	4560
69	4560
70	4590
71	4590
72	4590
73	4590
74	4590
75	4590
76	4590
77	4590
78	4590
79	4590
80	4590
81	4590
82	4590
83	4590
84	4590
85	4590
86	4590
87	4590
88	4590
89	4590
90	4590
91	4590
92	4590
93	4590
94	4590
95	4590
96	5530
97	5530
98	5530
99	5530
100	5530
101	4670
102	5530
103	5530
104	5530
105	4840
106	4840
107	5530
108	5530
109	5530
110	5530
111	5530
112	5530
113	5530
114	5530
115	5530
116	5530
117	5530
118	5530
119	5530
120	5530
121	5530
122	5530
123	5530
124	5530
125	5530
126	5530
127	5530
128	5530
129	5530
130	5530
131	5530
132	5530
133	5550
134	5550
135	5760
136	5760
137	5760
138	5760
139	5760
140	5760
141	5760
142	6040
143	6320
144	6320
145	6320
146	6320
147	6320
148	6320
149	6320
150	6320
151	6320
152	6320
153	6320
154	6320
155	6320
156	6320
157	7980
158	7980
159	7980
160	7980
161	7980
162	7980
163	7980
164	7980
165	7980
166	7980
167	7980
168	7980
169	7980
170	7980
171	8230
172	8230
173	8230
174	8230
175	8230
176	8230
177	8230
178	8230
179	8230
180	8230
181	8230
182	8230
183	8230
184	8230
185	8230
186	8230
187	8230
188	8230
189	8230
190	8230
191	8230
192	8230
193	8330
194	8330
195	8330
196	8330
197	8330
198	8330
199	8330
200	8330
201	8330
202	8330
203	8330
204	8330
205	8330
206	8330
207	8330
208	8330
209	8330
210	8330
211	8330
212	8330
213	8330
214	8330
215	8330
216	8330
217	8330
218	8330
219	8330
220	8330
221	8330
222	8330
223	8330
224	8330
225	8330
226	8330
227	8330
228	8580
229	8580
230	8580
231	8580
232	8580
233	8580
234	8580
235	8580
236	8580
237	8580
238	8580
239	8580
240	8580
241	8580
242	8580
243	8580
244	8580
245	8580
246	8580
247	8580
248	8580
249	8580
250	8580
251	8580
252	8580
253	8580
254	8580
255	9000
256	9000
257	8580
258	8580
259	8580
260	8580
261	8580
262	9000
263	9000
264	9000
265	9000
266	9000
267	9000
268	9000
269	9000
270	9000
271	9000
272	9000
273	9000
274	9000
275	9000
276	8580
277	8580
278	8580
279	9000
280	9000
281	9000
282	9000
283	9000
284	9000
285	9000
286	9000
287	9000
288	9000
289	9000
290	9000
291	9000
292	9000
293	9000
294	9000
295	9000
296	9000
297	9000
298	9000
299	9000
300	9000
301	9000
302	9000
303	9000
304	9000
305	9000
306	9000
307	9050
308	9050
309	9050
310	9050
311	9050
312	9050
313	9050
314	9050
315	9050
316	9050
317	9050
318	9050
319	9050
320	9050
321	9050
322	9050
323	9050
324	9050
325	9050
326	9050
327	9050
328	9050
329	9050
330	9050
331	9050
332	9100
333	9100
334	9100
335	9090
336	9100
337	9100
338	9100
339	9100
340	9100
341	9100
342	9050
343	9090
344	9090
345	9090
346	9090
347	9100
348	9100
349	9100
350	9090
351	9100
352	9100
353	9100
354	9100
355	9100
356	9100
357	9100
358	9100
359	9100
360	9100
361	9100
362	9100
363	9100
364	9100
365	9100
366	9100
367	9100
368	9100
369	9100
370	9100
371	9100
372	9100
373	9100
374	9100
375	9100
376	9100
377	9100
378	9100
379	9100
380	9100
381	9100
382	9100
383	9100
384	9100
385	9100
386	9100
387	9100
388	9100
389	9100
390	9100
391	9100
392	9100
393	9100
394	9100
395	9100
396	9100
397	9100
398	9100
399	9100
399	6450
398	6450
397	6450
396	6450
395	6450
394	6450
393	6450
392	6450
391	6450
390	6450
389	6450
388	6450
387	6450
386	6450
385	6450
384	6310
383	6450
382	6450
381	6450
380	6310
379	6310
378	6310
377	6150
376	6150
375	6150
374	6150
373	6120
372	6120
371	6120
370	6120
369	6120
368	6120
367	6120
366	6120
365	6120
364	6120
363	6120
362	6120
361	6120
360	6120
359	6120
358	6120
357	6120
356	6060
355	6060
354	6060
353	6060
352	6060
351	6030
350	5960
349	5960
348	5960
347	5960
346	5960
345	5960
344	5960
343	5960
342	5960
341	5960
340	5960
339	5960
338	5960
337	5960
336	5960
335	5960
334	5960
333	5960
332	5960
331	5920
330	5920
329	5390
328	5390
327	5390
326	5390
325	5390
324	5390
323	5390
322	5350
321	5350
320	5350
319	5350
318	5350
317	5350
316	5350
315	5350
314	5350
313	5350
312	5350
311	5350
310	5350
309	5350
308	5350
307	5350
306	5350
305	5350
304	5350
303	5350
302	5350
301	5350
300	5350
299	5350
298	5350
297	5350
296	5350
295	5350
294	5350
293	5350
292	5350
291	5350
290	5350
289	5350
288	5350
287	5350
286	5350
285	5350
284	5350
283	5350
282	5350
281	5350
280	5350
279	5350
278	5350
277	5350
276	5350
275	5350
274	5350
273	5350
272	5350
271	5350
270	5350
269	5350
268	5350
267	5350
266	5350
265	5350
264	5350
263	5350
262	5350
261	5350
260	5350
259	5350
258	5350
257	5350
256	5350
255	5350
254	5350
253	5350
252	5350
251	5350
250	5350
249	5350
248	5350
247	5350
246	5350
245	5350
244	5350
243	5350
242	5350
241	5350
240	5350
239	5350
238	5350
237	5350
236	5350
235	5350
234	5350
233	5350
232	5350
231	5350
230	4940
229	4940
228	4940
227	4940
226	4940
225	4940
224	4940
223	4940
222	4940
221	4520
220	4520
219	4520
218	4520
217	4520
216	4520
215	4520
214	4520
213	4520
212	4520
211	4520
210	4520
209	4520
208	4520
207	4520
206	4520
205	4520
204	4520
203	4520
202	4520
201	4520
200	4520
199	4520
198	4520
197	4520
196	4520
195	4520
194	4520
193	3730
192	3730
191	3730
190	3730
189	3730
188	3730
187	3650
186	3730
185	3730
184	3620
183	3620
182	3620
181	3610
180	3610
179	3610
178	3590
177	3610
176	3610
175	3590
174	3590
173	3590
172	3590
171	3590
170	3590
169	3590
168	3590
167	3590
166	3590
165	3590
164	3590
163	3590
162	3580
161	3540
160	3540
159	3540
158	3540
157	3540
156	3540
155	3540
154	3540
153	3540
152	3540
151	3540
150	3540
149	3540
148	3540
147	3540
146	3540
145	3540
144	3540
143	3540
142	3540
141	3540
140	3540
139	3540
138	3540
137	3540
136	3540
135	3510
134	3510
133	3510
132	3510
131	3510
130	3510
129	3510
128	3510
127	3510
126	3510
125	3510
124	3510
123	3480
122	3480
121	3480
120	3480
119	3480
118	3480
117	3480
116	3480
115	3480
114	3480
113	3480
112	3480
111	3480
110	3480
109	3480
108	3480
107	3480
106	3480
105	3480
104	3480
103	3480
102	3480
101	3480
100	3480
99	3480
98	3480
97	3480
96	3480
95	3480
94	3480
93	3480
92	3480
91	3480
90	3480
89	3480
88	3480
87	3480
86	3480
85	3300
84	3300
83	3300
82	3300
81	3480
80	3480
79	3480
78	3300
77	3300
76	3300
75	3310
74	3480
73	3480
72	3480
71	3480
70	3480
69	3320
68	3320
67	3320
66	3480
65	3480
64	3480
63	3480
62	3320
61	3320
60	3300
59	3300
58	3300
57	3300
56	3190
55	3190
54	3190
53	3190
52	3190
51	3190
50	3190
49	3190
48	3110
47	3110
46	2990
45	2990
44	2900
43	2900
42	2900
41	2900
40	2670
39	2670
38	2670
37	2670
36	2670
35	2670
34	1560
33	1560
32	1560
31	1560
30	1020
29	1020
28	1020
27	1020
26	1020
25	980
24	980
23	980
22	830
21	830
20	830
19	830
18	830
17	830
16	830
15	830
14	760
13	830
12	800
11	260
10	260
9	270
8	260
7	820
6	820
5	260
4	230
3	230
2	200
1	220
0	160




==> withoutInstructionsAvg.txt <==
0	218
1	344
2	366
3	478
4	490
5	470
6	642
7	644
8	650
9	844
10	1390
11	1474
12	1546
13	1546
14	1568
15	1568
16	1564
17	1618
18	1828
19	1828
20	1806
21	1828
22	1828
23	1828
24	1828
25	1836
26	1828
27	1814
28	1898
29	1922
30	1922
31	2018
32	2012
33	2102
34	2140
35	2178
36	2178
37	2262
38	2314
39	2320
40	2342
41	2342
42	2600
43	2602
44	2602
45	2710
46	2708
47	2794
48	2832
49	2832
50	2832
51	3062
52	3062
53	3062
54	3062
55	3066
56	3072
57	3016
58	3016
59	3088
60	3184
61	3158
62	3158
63	3164
64	3198
65	3198
66	3204
67	3204
68	3302
69	3316
70	3316
71	3336
72	3336
73	3336
74	3360
75	3376
76	3444
77	3444
78	3438
79	3836
80	3896
81	3896
82	3896
83	3880
84	3870
85	3880
86	3900
87	3900
88	3900
89	3900
90	3900
91	3900
92	3904
93	3904
94	3904
95	3904
96	3904
97	3922
98	3926
99	3926
100	3926
101	3926
102	3926
103	3926
104	3926
105	3926
106	3926
107	3926
108	3926
109	3926
110	3926
111	3944
112	3944
113	3944
114	3944
115	3944
116	3954
117	3954
118	3956
119	3956
120	3960
121	3980
122	4010
123	4012
124	4020
125	4020
126	4020
127	4020
128	4020
129	4020
130	4020
131	4020
132	4020
133	4020
134	4024
135	4024
136	4030
137	4070
138	4070
139	4064
140	4064
141	4070
142	4070
143	4070
144	4102
145	4108
146	4084
147	4084
148	4084
149	4076
150	4076
151	4076
152	4076
153	4102
154	4108
155	4108
156	4142
157	4142
158	4190
159	4190
160	4194
161	4194
162	4194
163	4194
164	4194
165	4194
166	4194
167	4194
168	4194
169	4194
170	4194
171	4234
172	4234
173	4202
174	4214
175	4214
176	4214
177	4218
178	4202
179	4202
180	4226
181	4226
182	4226
183	4226
184	4248
185	4248
186	4248
187	4248
188	4248
189	4248
190	4248
191	4248
192	4248
193	4248
194	4264
195	4272
196	4272
197	4272
198	4292
199	4300
200	4300
201	4300
202	4320
203	4320
204	4320
205	4320
206	4320
207	4320
208	4320
209	4320
210	4320
211	4372
212	4372
213	4372
214	4372
215	4372
216	4372
217	4374
218	4374
219	4374
220	4374
221	4396
222	4396
223	4396
224	4396
225	4396
226	4396
227	4396
228	4396
229	4396
230	4396
231	4396
232	4396
233	4396
234	4396
235	4396
236	4396
237	4398
238	4420
239	4420
240	4420
241	4420
242	4420
243	4420
244	4420
245	4420
246	4420
247	4420
248	4420
249	4436
250	4436
251	4436
252	4436
253	4436
254	4436
255	4436
256	4436
257	4436
258	4436
259	4436
260	4440
261	4440
262	4440
263	4440
264	4440
265	4440
266	4440
267	4440
268	4440
269	4440
270	4440
271	4440
272	4440
273	4440
274	4440
275	4440
276	4440
277	4440
278	4440
279	4440
280	4440
281	4440
282	4440
283	4440
284	4440
285	4440
286	4440
287	4440
288	4440
289	4440
290	4440
291	4440
292	4440
293	4440
294	4440
295	4440
296	4440
297	4440
298	4440
299	4440
300	4440
301	4440
302	4440
303	4440
304	4440
305	4440
306	4440
307	4440
308	4440
309	4440
310	4440
311	4440
312	4440
313	4440
314	4440
315	4440
316	4440
317	4440
318	4440
319	4440
320	4440
321	4440
322	4442
323	4442
324	4442
325	4442
326	4442
327	4442
328	4442
329	4442
330	4442
331	4442
332	4442
333	4442
334	4442
335	4442
336	4596
337	4596
338	4596
339	4596
340	4596
341	4596
342	4596
343	4596
344	4596
345	4596
346	4596
347	4596
348	4596
349	4596
350	4596
351	4596
352	4596
353	4596
354	4600
355	4600
356	4600
357	4600
358	4600
359	4608
360	4608
361	4608
362	4608
363	4608
364	4608
365	4608
366	4608
367	4608
368	4608
369	4608
370	4608
371	4608
372	4608
373	4608
374	4608
375	4608
376	4608
377	4608
378	4608
379	4608
380	4608
381	4608
382	4626
383	4626
384	4626
385	4626
386	4626
387	4626
388	4626
389	4626
390	4626
391	4626
392	4626
393	4626
394	4626
395	4626
396	4626
397	4626
398	4626
399	4626


==> withoutInstructionsMax.txt <==
0	250
1	810
2	910
3	910
4	910
5	810
6	1540
7	1540
8	1540
9	1540
10	2650
11	2650
12	2650
13	2650
14	2650
15	2650
16	2650
17	2340
18	2650
19	2650
20	2650
21	2650
22	2650
23	2650
24	2650
25	2650
26	2650
27	2650
28	2650
29	2650
30	2650
31	2650
32	2650
33	2970
34	3000
35	3000
36	3000
37	3100
38	3100
39	3100
40	3210
41	3210
42	3210
43	3220
44	3220
45	3220
46	3210
47	3730
48	3730
49	3730
50	3730
51	3730
52	3730
53	3730
54	3730
55	3730
56	3730
57	3450
58	3450
59	3450
60	3730
61	3730
62	3730
63	3730
64	3730
65	3730
66	3730
67	3730
68	3730
69	3730
70	3730
71	3730
72	3730
73	3730
74	3730
75	3730
76	3750
77	3750
78	3890
79	4790
80	4790
81	4790
82	4790
83	4790
84	4790
85	4790
86	4790
87	4790
88	4790
89	4790
90	4790
91	4790
92	4790
93	4790
94	4790
95	4790
96	4790
97	4790
98	4790
99	4790
100	4790
101	4790
102	4790
103	4790
104	4790
105	4790
106	4790
107	4790
108	4790
109	4790
110	4790
111	4790
112	4790
113	4790
114	4790
115	4790
116	4790
117	4790
118	4790
119	4790
120	4810
121	4810
122	4810
123	4810
124	4810
125	4810
126	4810
127	4810
128	4810
129	4810
130	4810
131	4810
132	4810
133	4810
134	4810
135	4810
136	4810
137	4810
138	4810
139	4810
140	4810
141	4810
142	4810
143	4810
144	4970
145	4970
146	4970
147	4970
148	4970
149	4970
150	4970
151	4970
152	4970
153	4970
154	4970
155	4970
156	4970
157	4970
158	5210
159	5210
160	5210
161	5210
162	5210
163	5210
164	5210
165	5210
166	5210
167	5210
168	5210
169	5210
170	5210
171	5210
172	5210
173	5210
174	5210
175	5210
176	5210
177	5210
178	5210
179	5210
180	5210
181	5210
182	5210
183	5210
184	5210
185	5210
186	5210
187	5210
188	5210
189	5210
190	5210
191	5210
192	5210
193	5210
194	5210
195	5210
196	5210
197	5210
198	5210
199	5210
200	5210
201	5210
202	5210
203	5210
204	5210
205	5210
206	5210
207	5210
208	5210
209	5210
210	5210
211	5210
212	5210
213	5210
214	5210
215	5210
216	5210
217	5210
218	5210
219	5210
220	5210
221	5210
222	5210
223	5210
224	5210
225	5210
226	5210
227	5210
228	5210
229	5210
230	5210
231	5210
232	5210
233	5210
234	5210
235	5210
236	5210
237	5210
238	5210
239	5210
240	5210
241	5210
242	5210
243	5210
244	5210
245	5210
246	5210
247	5210
248	5210
249	5290
250	5290
251	5290
252	5290
253	5290
254	5290
255	5290
256	5290
257	5290
258	5290
259	5290
260	5290
261	5290
262	5290
263	5290
264	5290
265	5290
266	5290
267	5290
268	5290
269	5290
270	5290
271	5290
272	5290
273	5290
274	5290
275	5290
276	5290
277	5290
278	5290
279	5290
280	5290
281	5290
282	5290
283	5290
284	5290
285	5290
286	5290
287	5290
288	5290
289	5290
290	5290
291	5290
292	5290
293	5290
294	5290
295	5290
296	5290
297	5290
298	5290
299	5290
300	5290
301	5290
302	5290
303	5290
304	5290
305	5290
306	5290
307	5290
308	5290
309	5290
310	5290
311	5290
312	5290
313	5290
314	5290
315	5290
316	5290
317	5290
318	5290
319	5290
320	5290
321	5290
322	5290
323	5290
324	5290
325	5290
326	5290
327	5290
328	5290
329	5290
330	5290
331	5290
332	5290
333	5290
334	5290
335	5290
336	5320
337	5320
338	5320
339	5320
340	5320
341	5320
342	5320
343	5320
344	5320
345	5320
346	5320
347	5320
348	5320
349	5320
350	5320
351	5320
352	5320
353	5320
354	5340
355	5340
356	5340
357	5340
358	5340
359	5380
360	5380
361	5380
362	5380
363	5380
364	5380
365	5380
366	5380
367	5380
368	5380
369	5380
370	5380
371	5380
372	5380
373	5380
374	5380
375	5380
376	5380
377	5380
378	5380
379	5380
380	5380
381	5380
382	5470
383	5470
384	5470
385	5470
386	5470
387	5470
388	5470
389	5470
390	5470
391	5470
392	5470
393	5470
394	5470
395	5470
396	5470
397	5470
398	5470
399	5470


==> withoutInstructionsMin.txt <==
0	200
1	200
2	200
3	200
4	240
5	240
6	250
7	250
8	260
9	260
10	280
11	700
12	700
13	700
14	700
15	700
16	700
17	700
18	700
19	700
20	700
21	700
22	700
23	700
24	700
25	740
26	700
27	740
28	740
29	740
30	740
31	1220
32	1220
33	1220
34	1220
35	1220
36	1220
37	1220
38	1220
39	1220
40	1220
41	1220
42	1340
43	1340
44	1340
45	1340
46	1340
47	1340
48	1340
49	1340
50	1340
51	2490
52	2490
53	2490
54	2490
55	2490
56	2310
57	2310
58	2310
59	2490
60	2690
61	2690
62	2690
63	2690
64	2690
65	2690
66	2690
67	2690
68	2690
69	2690
70	2690
71	2690
72	2690
73	2690
74	2810
75	2890
76	3150
77	3150
78	3210
79	3340
80	3540
81	3540
82	3540
83	3530
84	3480
85	3530
86	3540
87	3540
88	3540
89	3540
90	3540
91	3540
92	3540
93	3540
94	3540
95	3540
96	3540
97	3540
98	3540
99	3540
100	3540
101	3540
102	3540
103	3540
104	3540
105	3540
106	3540
107	3540
108	3540
109	3540
110	3540
111	3540
112	3540
113	3540
114	3540
115	3540
116	3540
117	3540
118	3540
119	3540
120	3540
121	3540
122	3540
123	3540
124	3540
125	3540
126	3540
127	3540
128	3540
129	3540
130	3540
131	3540
132	3540
133	3540
134	3540
135	3540
136	3540
137	3540
138	3540
139	3540
140	3540
141	3540
142	3540
143	3540
144	3540
145	3540
146	3540
147	3540
148	3540
149	3540
150	3540
151	3540
152	3540
153	3540
154	3540
155	3540
156	3540
157	3540
158	3540
159	3540
160	3560
161	3560
162	3560
163	3560
164	3560
165	3560
166	3560
167	3560
168	3560
169	3560
170	3560
171	3560
172	3560
173	3560
174	3560
175	3560
176	3560
177	3560
178	3560
179	3560
180	3580
181	3580
182	3580
183	3580
184	3600
185	3600
186	3600
187	3600
188	3600
189	3600
190	3600
191	3600
192	3600
193	3600
194	3620
195	3620
196	3620
197	3620
198	3620
199	3660
200	3660
201	3660
202	3760
203	3760
204	3760
205	3760
206	3760
207	3760
208	3760
209	3760
210	3760
211	3960
212	3960
213	3960
214	3960
215	3960
216	3960
217	3960
218	3960
219	3960
220	3960
221	3960
222	3960
223	3960
224	3960
225	3960
226	3960
227	3960
228	3960
229	3960
230	3960
231	3960
232	3960
233	3960
234	3960
235	3960
236	3960
237	3960
238	3960
239	3960
240	3960
241	3960
242	3960
243	3960
244	3960
245	3960
246	3960
247	3960
248	3960
249	3960
250	3960
251	3960
252	3960
253	3960
254	3960
255	3960
256	3960
257	3960
258	3960
259	3960
260	3960
261	3960
262	3960
263	3960
264	3960
265	3960
266	3960
267	3960
268	3960
269	3960
270	3960
271	3960
272	3960
273	3960
274	3960
275	3960
276	3960
277	3960
278	3960
279	3960
280	3960
281	3960
282	3960
283	3960
284	3960
285	3960
286	3960
287	3960
288	3960
289	3960
290	3960
291	3960
292	3960
293	3960
294	3960
295	3960
296	3960
297	3960
298	3960
299	3960
300	3960
301	3960
302	3960
303	3960
304	3960
305	3960
306	3960
307	3960
308	3960
309	3960
310	3960
311	3960
312	3960
313	3960
314	3960
315	3960
316	3960
317	3960
318	3960
319	3960
320	3960
321	3960
322	3960
323	3960
324	3960
325	3960
326	3960
327	3960
328	3960
329	3960
330	3960
331	3960
332	3960
333	3960
334	3960
335	3960
336	3960
337	3960
338	3960
339	3960
340	3960
341	3960
342	3960
343	3960
344	3960
345	3960
346	3960
347	3960
348	3960
349	3960
350	3960
351	3960
352	3960
353	3960
354	3960
355	3960
356	3960
357	3960
358	3960
359	3960
360	3960
361	3960
362	3960
363	3960
364	3960
365	3960
366	3960
367	3960
368	3960
369	3960
370	3960
371	3960
372	3960
373	3960
374	3960
375	3960
376	3960
377	3960
378	3960
379	3960
380	3960
381	3960
382	3960
383	3960
384	3960
385	3960
386	3960
387	3960
388	3960
389	3960
390	3960
391	3960
392	3960
393	3960
394	3960
395	3960
396	3960
397	3960
398	3960
399	3960


==> withoutInstructionsMinMax.txt <==
0	250
1	810
2	910
3	910
4	910
5	810
6	1540
7	1540
8	1540
9	1540
10	2650
11	2650
12	2650
13	2650
14	2650
15	2650
16	2650
17	2340
18	2650
19	2650
20	2650
21	2650
22	2650
23	2650
24	2650
25	2650
26	2650
27	2650
28	2650
29	2650
30	2650
31	2650
32	2650
33	2970
34	3000
35	3000
36	3000
37	3100
38	3100
39	3100
40	3210
41	3210
42	3210
43	3220
44	3220
45	3220
46	3210
47	3730
48	3730
49	3730
50	3730
51	3730
52	3730
53	3730
54	3730
55	3730
56	3730
57	3450
58	3450
59	3450
60	3730
61	3730
62	3730
63	3730
64	3730
65	3730
66	3730
67	3730
68	3730
69	3730
70	3730
71	3730
72	3730
73	3730
74	3730
75	3730
76	3750
77	3750
78	3890
79	4790
80	4790
81	4790
82	4790
83	4790
84	4790
85	4790
86	4790
87	4790
88	4790
89	4790
90	4790
91	4790
92	4790
93	4790
94	4790
95	4790
96	4790
97	4790
98	4790
99	4790
100	4790
101	4790
102	4790
103	4790
104	4790
105	4790
106	4790
107	4790
108	4790
109	4790
110	4790
111	4790
112	4790
113	4790
114	4790
115	4790
116	4790
117	4790
118	4790
119	4790
120	4810
121	4810
122	4810
123	4810
124	4810
125	4810
126	4810
127	4810
128	4810
129	4810
130	4810
131	4810
132	4810
133	4810
134	4810
135	4810
136	4810
137	4810
138	4810
139	4810
140	4810
141	4810
142	4810
143	4810
144	4970
145	4970
146	4970
147	4970
148	4970
149	4970
150	4970
151	4970
152	4970
153	4970
154	4970
155	4970
156	4970
157	4970
158	5210
159	5210
160	5210
161	5210
162	5210
163	5210
164	5210
165	5210
166	5210
167	5210
168	5210
169	5210
170	5210
171	5210
172	5210
173	5210
174	5210
175	5210
176	5210
177	5210
178	5210
179	5210
180	5210
181	5210
182	5210
183	5210
184	5210
185	5210
186	5210
187	5210
188	5210
189	5210
190	5210
191	5210
192	5210
193	5210
194	5210
195	5210
196	5210
197	5210
198	5210
199	5210
200	5210
201	5210
202	5210
203	5210
204	5210
205	5210
206	5210
207	5210
208	5210
209	5210
210	5210
211	5210
212	5210
213	5210
214	5210
215	5210
216	5210
217	5210
218	5210
219	5210
220	5210
221	5210
222	5210
223	5210
224	5210
225	5210
226	5210
227	5210
228	5210
229	5210
230	5210
231	5210
232	5210
233	5210
234	5210
235	5210
236	5210
237	5210
238	5210
239	5210
240	5210
241	5210
242	5210
243	5210
244	5210
245	5210
246	5210
247	5210
248	5210
249	5290
250	5290
251	5290
252	5290
253	5290
254	5290
255	5290
256	5290
257	5290
258	5290
259	5290
260	5290
261	5290
262	5290
263	5290
264	5290
265	5290
266	5290
267	5290
268	5290
269	5290
270	5290
271	5290
272	5290
273	5290
274	5290
275	5290
276	5290
277	5290
278	5290
279	5290
280	5290
281	5290
282	5290
283	5290
284	5290
285	5290
286	5290
287	5290
288	5290
289	5290
290	5290
291	5290
292	5290
293	5290
294	5290
295	5290
296	5290
297	5290
298	5290
299	5290
300	5290
301	5290
302	5290
303	5290
304	5290
305	5290
306	5290
307	5290
308	5290
309	5290
310	5290
311	5290
312	5290
313	5290
314	5290
315	5290
316	5290
317	5290
318	5290
319	5290
320	5290
321	5290
322	5290
323	5290
324	5290
325	5290
326	5290
327	5290
328	5290
329	5290
330	5290
331	5290
332	5290
333	5290
334	5290
335	5290
336	5320
337	5320
338	5320
339	5320
340	5320
341	5320
342	5320
343	5320
344	5320
345	5320
346	5320
347	5320
348	5320
349	5320
350	5320
351	5320
352	5320
353	5320
354	5340
355	5340
356	5340
357	5340
358	5340
359	5380
360	5380
361	5380
362	5380
363	5380
364	5380
365	5380
366	5380
367	5380
368	5380
369	5380
370	5380
371	5380
372	5380
373	5380
374	5380
375	5380
376	5380
377	5380
378	5380
379	5380
380	5380
381	5380
382	5470
383	5470
384	5470
385	5470
386	5470
387	5470
388	5470
389	5470
390	5470
391	5470
392	5470
393	5470
394	5470
395	5470
396	5470
397	5470
398	5470
399	5470
399	3960
398	3960
397	3960
396	3960
395	3960
394	3960
393	3960
392	3960
391	3960
390	3960
389	3960
388	3960
387	3960
386	3960
385	3960
384	3960
383	3960
382	3960
381	3960
380	3960
379	3960
378	3960
377	3960
376	3960
375	3960
374	3960
373	3960
372	3960
371	3960
370	3960
369	3960
368	3960
367	3960
366	3960
365	3960
364	3960
363	3960
362	3960
361	3960
360	3960
359	3960
358	3960
357	3960
356	3960
355	3960
354	3960
353	3960
352	3960
351	3960
350	3960
349	3960
348	3960
347	3960
346	3960
345	3960
344	3960
343	3960
342	3960
341	3960
340	3960
339	3960
338	3960
337	3960
336	3960
335	3960
334	3960
333	3960
332	3960
331	3960
330	3960
329	3960
328	3960
327	3960
326	3960
325	3960
324	3960
323	3960
322	3960
321	3960
320	3960
319	3960
318	3960
317	3960
316	3960
315	3960
314	3960
313	3960
312	3960
311	3960
310	3960
309	3960
308	3960
307	3960
306	3960
305	3960
304	3960
303	3960
302	3960
301	3960
300	3960
299	3960
298	3960
297	3960
296	3960
295	3960
294	3960
293	3960
292	3960
291	3960
290	3960
289	3960
288	3960
287	3960
286	3960
285	3960
284	3960
283	3960
282	3960
281	3960
280	3960
279	3960
278	3960
277	3960
276	3960
275	3960
274	3960
273	3960
272	3960
271	3960
270	3960
269	3960
268	3960
267	3960
266	3960
265	3960
264	3960
263	3960
262	3960
261	3960
260	3960
259	3960
258	3960
257	3960
256	3960
255	3960
254	3960
253	3960
252	3960
251	3960
250	3960
249	3960
248	3960
247	3960
246	3960
245	3960
244	3960
243	3960
242	3960
241	3960
240	3960
239	3960
238	3960
237	3960
236	3960
235	3960
234	3960
233	3960
232	3960
231	3960
230	3960
229	3960
228	3960
227	3960
226	3960
225	3960
224	3960
223	3960
222	3960
221	3960
220	3960
219	3960
218	3960
217	3960
216	3960
215	3960
214	3960
213	3960
212	3960
211	3960
210	3760
209	3760
208	3760
207	3760
206	3760
205	3760
204	3760
203	3760
202	3760
201	3660
200	3660
199	3660
198	3620
197	3620
196	3620
195	3620
194	3620
193	3600
192	3600
191	3600
190	3600
189	3600
188	3600
187	3600
186	3600
185	3600
184	3600
183	3580
182	3580
181	3580
180	3580
179	3560
178	3560
177	3560
176	3560
175	3560
174	3560
173	3560
172	3560
171	3560
170	3560
169	3560
168	3560
167	3560
166	3560
165	3560
164	3560
163	3560
162	3560
161	3560
160	3560
159	3540
158	3540
157	3540
156	3540
155	3540
154	3540
153	3540
152	3540
151	3540
150	3540
149	3540
148	3540
147	3540
146	3540
145	3540
144	3540
143	3540
142	3540
141	3540
140	3540
139	3540
138	3540
137	3540
136	3540
135	3540
134	3540
133	3540
132	3540
131	3540
130	3540
129	3540
128	3540
127	3540
126	3540
125	3540
124	3540
123	3540
122	3540
121	3540
120	3540
119	3540
118	3540
117	3540
116	3540
115	3540
114	3540
113	3540
112	3540
111	3540
110	3540
109	3540
108	3540
107	3540
106	3540
105	3540
104	3540
103	3540
102	3540
101	3540
100	3540
99	3540
98	3540
97	3540
96	3540
95	3540
94	3540
93	3540
92	3540
91	3540
90	3540
89	3540
88	3540
87	3540
86	3540
85	3530
84	3480
83	3530
82	3540
81	3540
80	3540
79	3340
78	3210
77	3150
76	3150
75	2890
74	2810
73	2690
72	2690
71	2690
70	2690
69	2690
68	2690
67	2690
66	2690
65	2690
64	2690
63	2690
62	2690
61	2690
60	2690
59	2490
58	2310
57	2310
56	2310
55	2490
54	2490
53	2490
52	2490
51	2490
50	1340
49	1340
48	1340
47	1340
46	1340
45	1340
44	1340
43	1340
42	1340
41	1220
40	1220
39	1220
38	1220
37	1220
36	1220
35	1220
34	1220
33	1220
32	1220
31	1220
30	740
29	740
28	740
27	740
26	700
25	740
24	700
23	700
22	700
21	700
20	700
19	700
18	700
17	700
16	700
15	700
14	700
13	700
12	700
11	700
10	280
9	260
8	260
7	250
6	250
5	240
4	240
3	200
2	200
1	200
0	200

